The value of timing information in event-triggered control

We study event-triggered control for stabilization of unstable linear plants over rate-limited communication channels subject to unknown, bounded delay. On one hand, the timing of event triggering carries implicit information about the state of the plant. On the other hand, the delay in the communication channel causes information loss, as it makes the state information available at the controller out of date. Combining these two effects, we show a phase transition behavior in the transmission rate required for stabilization using a given event-triggering strategy. For small values of the delay, the timing information carried by the triggering events is substantial, and the system can be stabilized with any positive rate. When the delay exceeds a critical threshold, the timing information alone is not enough to achieve stabilization and the required rate grows. When the loss of information due to the communication delay perfectly compensates the implicit information carried by the triggering events, the delay equals the inverse of the entropy rate of the plant, and we obtain the same rate requirement prescribed by the data-rate theorem. When the delay is larger than this threshold, the required rate becomes larger than that required by the data-rate theorem. We also provide an explicit construction yielding a sufficient rate for stabilization, and generalize our results to vector systems. The results do not rely on any a priori probabilistic model of the delay or the initial conditions.

==> diffs-with-conf.txt <==
Preliminary versions of this paper appear at the 54th Allerton Conference on Communication, Control, and Computing, Monticello, IL, USA and at the 56th IEEE Conference on Decision and Control, Melbourne, Australia. Below we detail the significant differences of the attached paper and its conference versions:

1- For the new submission, we have substantially modified the presentation of the paper. We have re-written and re-organized several parts to improve clarity, rigor, and coherence for the
readers, including the technical treatment. We have also provided extended interpretations of the results which we believe provide additional value for the reader, and added a numerical example to illustrate the execution of our design in the sufficient case of the transmission rate.

2- The present manuscript contains a complete technical treatment of all the presented results. In this regard, it has added value with respect to the CDC submission, which does not have any proof, and with respect to the Allerton submission which, restricted to the scalar case, had various missing key arguments in the formulation and treatment of the necessary conditions on the transmission rate. This includes an important assumption on the type of allowable quantization policies and a justification of the fact that our design for the sufficient case satisfies it. 

Thank you for your kind attention to the matter. We look forward to hearing from you soon.

Your Sincerely,

Mohammad Javad Khojasteh, Pavan Tallapragada, Jorge Cortés, Massimo Franceschetti

